Comment on "Quantum key agreement protocol"

The first two party Quantum Key Agreement (QKA) protocol, based on quantum teleportation, was proposed by Zhou et al. (Electronics Letters 40.18 (2004): 1149-1150). In this protocol, to obtain the key bit string, one of the parties use a device to obtain inner product of two quantum states, one being unknown, and the other one performs Bell measurement. However, in this article, we show that it is not possible to obtain a device that would output the inner product of two qubits even when only one of the qubit is unknown. This is so because existence of such device would imply perfectly distinguishing among four different states in a two-dimensional vector space. This is not permissible in quantum mechanics. Furthermore, we argue that existence of such a device would also imply violation of the "No Signalling Theorem" as well. Finally, we also comment that this protocol is not a valid key agreement protocol at all.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> responseR1.txt <==
Response to the reviewer
***********************

We thank the reviewer for his/her valuable comments that helped us improve the manuscript both technically and editorially. We have revised the manuscript to address all the concerns raised. We hope that this modified version is acceptable. However, we are open to further suggestions and revisions.

Please note that we have highlighted the modifications and new additions in blue. During the camera-ready preparation, we can change those to black.

********************************************************************


############
Reviewer #1: 
############

Comment 1:
----------
The manuscript considers the so-called quantum key agreement protocol of Zhou et al. (Electronics Letters 40.18 (2004): 1149-1150), and finds a fault in the protocol. The fault is shown by noting that the protocol leads to signaling (instantaneous communication).

I think that it is important to point this out, and so recommend this manuscript's publication.

However, for the benefit of the reader, it would be nice if the authors provide a brief review of the papers that discuss about the protocol and its variations. One example is Optics Communications 283 (2010) 1192-1195.

-------------
Our response:
-------------
We are happy to hear the almost acceptance decision.

For the remaining concern, we have provided a brief review of the papers that discuss about the protocol and its variations [Refs. 20-33].


********************************************************************


